An inventory of atomic species in the atmosphere of WASP-121b using UVES high-resolution spectroscopy

Ultra-hot Jupiters (UHJs) present excellent targets for atmospheric characterisation. Their hot dayside temperatures (T $\gtrsim$ 2200 K) strongly suppress the formation of condensates, leading to clear and highly-inflated atmospheres extremely conducive to transmission spectroscopy. Recent studies using optical high-resolution spectra have discovered a plethora of neutral and ionised atomic species in UHJs, placing constraints on their atmospheric structure and composition. Our recent work has presented a search for molecular features and detection of Fe I in the UHJ WASP-121b using VLT/UVES transmission spectroscopy. Here, we present a systematic search for atomic species in its atmosphere using cross-correlation methods. In a single transit, we uncover potential signals of 17 atomic species which we investigate further, categorising 5 as strong detections, 3 as tentative detections, and 9 as weak signals worthy of further exploration. We confirm previous detections of Cr I, V I, Ca I, K I and exospheric H I and Ca II made with HARPS and ESPRESSO, and independently re-recover our previous detection of Fe I at 8.8 $\sigma$ using both the blue and red arms of the UVES data. We also add a novel detection of Sc II at 4.2 $\sigma$. Our results further demonstrate the richness of UHJs for optical high-resolution spectroscopy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
